StreamingRAG: Real-time Contextual Retrieval and Generation Framework

Extracting real-time insights from multi-modal data streams from various domains such as healthcare, intelligent transportation, and satellite remote sensing remains a challenge. High computational demands and limited knowledge scope restrict the applicability of Multi-Modal Large Language Models (MM-LLMs) on these data streams. Traditional Retrieval-Augmented Generation (RAG) systems address knowledge limitations of these models, but suffer from slow preprocessing, making them unsuitable for real-time analysis. We propose StreamingRAG, a novel RAG framework designed for streaming data. StreamingRAG constructs evolving knowledge graphs capturing scene-object-entity relationships in real-time. The knowledge graph achieves temporal-aware scene representations using MM-LLMs and enables timely responses for specific events or user queries. StreamingRAG addresses limitations in existing methods, achieving significant improvements in real-time analysis (5-6x faster throughput), contextual accuracy (through a temporal knowledge graph), and reduced resource consumption (using lightweight models by 2-3x).

==> data/fps_over_time.txt <==
    idx, baseline, streamingrag
	  1, 1.37, 6.44
	  2, 1.55, 6.53
	  3, 1.37, 6.16
	  4, 1.80, 6.88
	  5, 1.00, 6.93
	  6, 1.65, 6.39
	  7, 1.14, 6.39
	  8, 1.59, 6.09
	  9, 1.06, 6.86
	 10, 1.06, 6.47
	 11, 1.54, 6.99
	 12, 1.81, 6.31
	 13, 1.67, 6.28
	 14, 1.11, 6.86
	 15, 1.85, 6.10
	 16, 1.18, 6.15
	 17, 1.67, 6.06
	 18, 1.11, 6.06
	 19, 1.18, 6.34
	 20, 1.88, 6.42
	 21, 1.61, 6.24
	 22, 1.21, 6.53
	 23, 1.83, 6.01
	 24, 1.11, 5.52
	 25, 1.83, 5.92
	 26, 1.18, 5.17
	 27, 1.88, 5.93
	 28, 1.73, 5.86
	 29, 1.65, 5.60
	 30, 1.49, 5.09
	 31, 1.50, 5.65
	 32, 1.49, 5.52
	 33, 1.85, 5.82
	 34, 1.85, 5.74
	 35, 1.56, 5.34
	 36, 1.81, 5.45
	 37, 1.85, 5.44
	 38, 1.73, 5.21
	 39, 1.89, 5.70
	 40, 1.83, 5.45
	 41, 1.41, 5.16
	 42, 1.26, 5.84
	 43, 1.27, 5.94
	 44, 1.79, 6.13
	 45, 1.66, 6.28
	 46, 1.06, 6.31
	 47, 1.83, 6.03
	 48, 1.06, 6.22
	 49, 1.32, 6.60
	 50, 1.76, 6.58
	 51, 1.24, 6.84
	 52, 1.74, 6.71
	 53, 1.20, 6.39
	 54, 1.64, 6.17
	 55, 1.13, 6.37
	 56, 1.36, 6.16
	 57, 1.57, 6.23
	 58, 1.51, 6.58
	 59, 1.46, 6.77
	 60, 1.47, 6.93
	 61, 1.27, 6.13
	 62, 1.75, 6.86
	 63, 1.07, 6.49
	 64, 1.01, 6.25
	 65, 1.75, 6.95
	 66, 1.76, 6.87
	 67, 1.83, 6.32
	 68, 1.61, 6.34
	 69, 1.26, 6.25
	 70, 1.60, 6.36
	 71, 1.09, 6.24
	 72, 1.45, 6.81
	 73, 1.75, 6.94
	 74, 1.82, 6.95
	 75, 1.19, 6.23
	 76, 1.04, 6.77
	 77, 1.69, 6.33
	 78, 1.73, 6.77
	 79, 1.54, 6.17
	 80, 2.61, 6.61
	 81, 1.84, 6.93
	 82, 1.60, 6.47
	 83, 1.79, 6.09
	 84, 1.47, 6.15
	 85, 1.79, 6.97
	 86, 1.06, 6.04
	 87, 1.86, 6.31
	 88, 1.72, 6.27
	 89, 1.41, 6.96
	 90, 1.14, 6.89
	 91, 1.47, 6.32
	 92, 1.74, 6.74
	 93, 1.82, 6.34
	 94, 1.89, 6.14
	 95, 1.53, 6.76
	 96, 1.41, 6.71
	 97, 1.82, 6.40
	 98, 1.36, 6.13
	 99, 1.52, 6.43
	100, 1.48, 6.45
	101, 1.10, 6.41
	102, 1.11, 6.14
	103, 1.32, 6.22
	104, 1.12, 6.40
	105, 1.88, 6.77
	106, 1.33, 6.08
	107, 1.68, 6.33
	108, 1.84, 6.39
	109, 1.39, 6.82
	110, 1.62, 6.31
	111, 1.53, 6.78
	112, 1.41, 6.82
	113, 1.86, 6.02
	114, 1.82, 6.88
	115, 1.30, 6.28
	116, 1.80, 6.27
	117, 1.63, 6.31
	118, 1.46, 6.96
	119, 1.74, 6.97
	120, 1.29, 6.13
	121, 1.72, 6.67
	122, 1.26, 6.46
	123, 1.64, 6.20
	124, 1.09, 6.17
	125, 1.11, 6.56
	126, 1.28, 6.63
	127, 1.75, 6.62
	128, 1.39, 6.64
	129, 1.76, 6.72
	130, 1.32, 6.19
	131, 1.81, 5.06
	132, 1.42, 5.12
	133, 1.37, 5.92
	134, 1.85, 5.30
	135, 1.69, 5.29
	136, 2.87, 5.90
	137, 1.08, 5.24
	138, 1.10, 5.13
	139, 1.06, 5.78
	140, 1.77, 5.29
	141, 1.89, 5.44
	142, 1.88, 5.74
	143, 1.86, 5.83
	144, 1.31, 6.32
	145, 1.19, 6.25
	146, 1.10, 6.48
	147, 1.82, 6.58
	148, 1.46, 6.89
	149, 1.26, 6.92
	150, 1.78, 6.26
	151, 1.72, 6.78
	152, 1.88, 6.64
	153, 1.54, 6.30
	154, 1.39, 6.47
	155, 1.03, 6.75
	156, 1.83, 6.40
	157, 1.49, 6.66
	158, 1.83, 6.55
	159, 1.03, 6.36
	160, 1.89, 6.31
	161, 1.76, 6.32
	162, 1.19, 6.95
	163, 1.46, 6.01
	164, 1.17, 6.65
	165, 2.57, 6.04
	166, 1.85, 6.20
	167, 1.01, 6.35
	168, 1.03, 6.27
	169, 1.86, 6.40
	170, 1.10, 6.02
	171, 1.14, 6.09
	172, 1.20, 6.33
	173, 1.66, 6.09
	174, 1.22, 6.82
	175, 1.11, 6.20
	176, 1.85, 6.83
	177, 1.61, 6.53
	178, 1.19, 6.83
	179, 1.46, 6.35
	180, 1.30, 6.99
	181, 1.08, 6.95
	182, 1.84, 6.49
	183, 1.80, 6.19
	184, 1.88, 6.06
	185, 1.21, 6.29
	186, 1.41, 6.96
	187, 1.21, 6.61
	188, 1.37, 6.44
	189, 1.32, 6.07
	190, 1.89, 6.25
	191, 1.05, 6.51
	192, 1.77, 6.73
	193, 1.18, 6.61
	194, 1.74, 6.70
	195, 1.85, 6.66
	196, 1.18, 6.10
	197, 1.37, 6.08
	198, 1.42, 6.79
	199, 1.06, 6.05
	200, 1.27, 7.00
	201, 1.68, 6.18
	202, 1.72, 6.56
	203, 1.58, 5.90
	204, 1.86, 5.94
	205, 1.32, 5.94
	206, 1.57, 5.89
	207, 1.30, 5.15
	208, 1.51, 5.28
	209, 1.08, 5.46
	210, 1.28, 5.81
	211, 1.26, 5.98
	212, 1.79, 5.51
	213, 1.74, 5.93
	214, 1.43, 5.90
	215, 1.82, 5.22
	216, 1.55, 5.35
	217, 1.09, 5.51
	218, 1.25, 5.29
	219, 1.18, 5.73
	220, 1.64, 6.26
	221, 1.29, 6.46
	222, 1.58, 6.13
	223, 1.66, 6.72
	224, 1.70, 6.10
	225, 1.75, 6.14
	226, 1.55, 6.26
	227, 1.76, 6.52
	228, 1.14, 6.32
	229, 1.43, 6.84
	230, 1.38, 6.46
	231, 1.88, 6.47
	232, 1.86, 6.49
	233, 1.08, 6.41
	234, 1.86, 6.37
	235, 1.20, 6.03
	236, 1.31, 6.89
	237, 1.60, 6.21
	238, 1.41, 6.96
	239, 1.71, 6.07
	240, 1.73, 6.80
	241, 1.85, 6.97
	242, 1.32, 6.83
	243, 1.20, 6.46
	244, 1.21, 6.09
	245, 1.81, 6.29
	246, 1.40, 6.60
	247, 1.80, 6.13
	248, 1.39, 6.04
	249, 1.85, 6.70
	250, 1.47, 6.65
	251, 1.82, 6.08
	252, 1.29, 6.14
	253, 1.81, 6.84
	254, 1.30, 6.15
	255, 1.04, 6.07
	256, 1.36, 6.92
	257, 1.27, 6.09
	258, 1.56, 6.17
	259, 1.89, 6.14
	260, 1.47, 6.75
	261, 1.80, 6.72
	262, 1.85, 6.59
	263, 1.48, 6.20
	264, 1.68, 6.94
	265, 1.84, 6.17
	266, 1.29, 6.29
	267, 1.66, 6.58
	268, 1.61, 6.51
	269, 1.87, 6.31
	270, 1.13, 6.63
	271, 1.34, 6.41
	272, 1.11, 6.05
	273, 1.32, 6.65
	274, 1.64, 6.18
	275, 1.86, 6.88
	276, 1.75, 6.94
	277, 1.05, 6.32
	278, 1.32, 6.27
	279, 1.33, 6.94
	280, 1.20, 6.54
	281, 1.45, 6.09
	282, 1.33, 6.33
	283, 1.72, 6.75
	284, 1.21, 6.09
	285, 1.87, 6.26
	286, 1.04, 6.23
	287, 1.56, 6.47
	288, 1.81, 6.73
	289, 1.72, 6.20
	290, 1.27, 6.22
	291, 1.51, 6.44
	292, 1.03, 6.79
	293, 1.52, 6.84
	294, 1.80, 6.59
	295, 1.15, 6.32
	296, 1.48, 6.18
	297, 1.79, 6.80
	298, 1.52, 6.13
	299, 1.68, 6.99
	300, 1.11, 6.77

